Optimal Approach for Image Recognition using Deep Convolutional Architecture

In the recent time deep learning has achieved huge popularity due to its performance in various machine learning algorithms. Deep learning as hierarchical or structured learning attempts to model high level abstractions in data by using a group of processing layers. The foundation of deep learning architectures is inspired by the understanding of information processing and neural responses in human brain. The architectures are created by stacking multiple linear or non-linear operations. The article mainly focuses on the state-of-art deep learning models and various real world applications specific training methods. Selecting optimal architecture for specific problem is a challenging task, at a closing stage of the article we proposed optimal approach to deep convolutional architecture for the application of image recognition.

==> graph/head_train_accuracy.csv <==
5,0.360000014
15,0.479999989
18,0.689999998
24,0.720000029
40,0.720000029
42,0.860000014
44,0.879999995
45,0.790000021
47,0.769999981
53,0.939999998
54,0.870000005
56,0.910000026
65,0.889999986
71,0.860000014
72,0.949999988
73,0.889999986
74,0.870000005
79,0.930000007
87,0.879999995
94,0.959999979
102,0.910000026
105,0.980000019
106,0.959999979
113,0.910000026
118,0.99000001
126,0.930000007
129,0.939999998
130,0.939999998
139,0.910000026
141,0.939999998
142,0.930000007
150,0.980000019
155,0.970000029
158,0.959999979
167,0.980000019
168,0.970000029
177,0.970000029
178,0.959999979
183,0.920000017
185,0.959999979
186,0.980000019
190,0.99000001
198,0.99000001
206,0.99000001
207,0.980000019
208,1
212,1
223,0.980000019
229,0.959999979
234,0.99000001
237,0.959999979
249,0.99000001
255,0.980000019
260,0.980000019
263,0.970000029
267,0.949999988
271,1
273,0.949999988
292,0.970000029
297,0.970000029
298,0.99000001
303,0.970000029
307,1
308,0.99000001
310,0.980000019
318,0.99000001
319,0.980000019
325,0.980000019
326,0.99000001
327,0.99000001
330,0.980000019
339,0.959999979
347,1
363,0.99000001
367,0.99000001
373,1
377,0.99000001
379,0.970000029
391,0.99000001
392,0.99000001
408,0.99000001
421,0.970000029
422,0.99000001
424,0.99000001
430,0.959999979
439,1
441,0.99000001
442,0.99000001
445,0.959999979
451,0.970000029
460,0.99000001
463,1
464,0.99000001
473,0.980000019
474,1
489,1
491,0.970000029
493,1
507,0.970000029
512,1
514,0.970000029
517,0.980000019
525,1
531,0.99000001
533,0.99000001
536,1
542,1
547,0.99000001
557,1
559,1
563,0.980000019
569,0.99000001
573,1
574,1
579,1
581,0.980000019
582,0.970000029
584,0.99000001
586,0.99000001
587,0.99000001
592,0.99000001
593,0.99000001
602,0.99000001
608,0.99000001
610,0.970000029
615,0.99000001
620,0.980000019
622,0.99000001
634,0.99000001
641,0.99000001
642,0.970000029
644,0.99000001
645,1
646,0.970000029
647,0.99000001
649,0.99000001
652,0.99000001
656,1
661,1
664,0.99000001
668,0.99000001
671,0.99000001
672,0.99000001
674,0.99000001
675,1
678,0.99000001
679,0.980000019
682,1
683,1
688,1
689,0.980000019
696,0.99000001
699,0.99000001
703,0.99000001
706,0.980000019
708,1
710,1
714,0.99000001
718,1
721,0.980000019
722,1
723,0.980000019
730,1
736,0.99000001
738,0.99000001
739,1
743,0.99000001
747,1
750,0.980000019
751,1
752,1
754,0.99000001
756,0.980000019
765,1
766,1
769,1
770,0.99000001
771,0.99000001
773,0.959999979
774,1
780,1
784,1
785,1
787,1
789,0.99000001
792,1
793,1
794,1
795,1
798,1
802,1
807,1
808,0.980000019
809,0.99000001
815,1
821,0.99000001
825,0.980000019
828,0.99000001
832,0.99000001
836,0.980000019
838,0.99000001
843,1
846,0.980000019
867,1
869,1
870,1
874,0.99000001
876,1
880,0.99000001
882,1
890,1
896,1
900,0.99000001
907,0.980000019
908,0.99000001
909,0.99000001
910,0.99000001
915,1
917,0.99000001
920,0.980000019
921,1
923,1
931,1
932,1
935,0.980000019
942,1
945,0.99000001
954,1
956,1
957,1
958,1
961,0.99000001
962,1
966,1
971,1
972,1
976,0.970000029
977,1
978,1
979,1
983,1
984,1
987,1
988,1
996,0.980000019
1000,1
1002,1
1004,1
1005,1
1012,1
1013,0.99000001
1014,0.99000001
1017,0.99000001
1025,0.99000001
1027,1
1031,1
1032,1
1035,1
1037,1
1044,1
1055,1
1057,1
1063,0.99000001
1064,1
1066,1
1068,1
1072,1
1076,0.99000001
1078,1
1083,1
1084,1
1085,1
1093,1
1099,1
1103,0.980000019
1104,1
1105,1
1114,0.980000019
1116,1
1119,1
1125,0.99000001
1126,1
1133,1
1135,1
1155,1
1156,1
1160,1
1161,1
1162,0.980000019
1180,1
1183,1
1185,0.99000001
1192,0.99000001
1193,1
1199,0.99000001
1201,1
1206,1
1208,1
1210,1
1214,1
1224,1
1232,0.99000001
1233,1
1234,1
1236,1
1239,0.980000019
1244,0.99000001
1247,1
1253,1
1255,1
1257,1
1258,0.99000001
1261,1
1263,1
1266,1
1274,1
1281,1
1287,1
1291,1
1292,1
1293,1
1294,0.99000001
1300,0.99000001
1303,1
1310,1
1312,1
1315,1
1316,0.99000001
1319,1
1325,1
1327,1
1330,0.99000001
1333,1
1334,1
1336,1
1337,1
1343,1
1355,1
1366,1
1370,0.980000019
1379,1
1384,1
1385,0.99000001
1388,1
1389,1
1391,0.99000001
1392,1
1395,1
1412,1
1413,0.99000001
1414,1
1419,1
1422,1
1426,1
1427,1
1428,1
1432,1
1433,1
1436,1
1440,0.99000001
1442,1
1456,1
1465,1
1466,1
1477,1
1485,1
1486,1
1489,1
1491,1
1492,1
1500,1
1501,1
1502,0.99000001
1506,0.99000001
1508,1
1510,1
1518,1
1523,1
1524,1
1527,1
1534,1
1546,1
1551,1
1552,1
1554,1
1555,1
1561,1
1568,0.99000001
1569,1
1578,1
1582,1
1584,1
1588,1
1597,0.99000001
1604,1
1605,1
1610,1
1618,0.99000001
1620,0.99000001
1627,1
1628,1
1632,1
1637,1
1640,0.99000001
1642,1
1645,1
1648,1
1652,1
1660,1
1668,1
1670,1
1672,1
1675,1
1676,1
1682,1
1683,1
1691,0.99000001
1694,1
1695,1
1696,1
1697,1
1699,1
1702,1
1709,1
1710,1
1717,0.99000001
1718,1
1719,1
1728,1
1732,1
1734,1
1735,1
1737,1
1742,0.99000001
1743,1
1745,1
1746,1
1747,1
1752,0.99000001
1766,1
1775,1
1781,1
1788,1
1789,1
1798,0.99000001
1805,1
1813,1
1814,1
1817,0.99000001
1824,1
1826,1
1830,1
1840,1
1841,0.99000001
1844,1
1849,1
1853,1
1866,1
1868,1
1869,0.99000001
1875,1
1876,1
1877,0.99000001
1879,1
1881,1
1893,1
1902,1
1906,0.99000001
1911,1
1917,1
1923,1
1924,1
1930,1
1934,1
1936,1
1938,1
1944,1
1947,1
1949,1
1952,1
1955,1
1958,1
1960,1
1967,1
1969,1
1981,1
1982,1
1983,1
1997,1
2001,1
2005,1
2009,1
2010,1
2013,1
2015,1
2017,1
2025,1
2027,1
2030,1
2033,1
2036,1
2038,1
2041,1
2044,1
2045,1
2060,1
2067,1
2072,1
2073,1
2074,1
2076,1
2077,1
2079,0.99000001
2081,0.99000001
2085,1
2089,1
2094,1
2096,1
2103,1
2105,1
2106,1
2109,1
2111,1
2115,1
2118,1
2120,1
2122,1
2123,1
2133,1
2134,1
2138,1
2141,1
2144,1
2145,1
2148,1
2149,1
2151,1
2156,1
2157,1
2164,1
2165,1
2169,1
2171,1
2173,1
2177,1
2187,1
2189,1
2191,1
2192,1
2196,1
2199,1
2207,1
2211,1
2214,1
2225,1
2229,1
2231,1
2234,1
2236,1
2237,1
2239,1
2241,1
2242,1
2244,1
2246,1
2247,1
2251,1
2252,1
2254,1
2257,1
2262,1
2274,1
2278,1
2281,1
2291,1
2297,1
2298,1
2300,1
2303,1
2306,1
2307,1
2308,1
2318,1
2319,1
2320,1
2322,1
2334,1
2335,1
2336,1
2337,1
2345,1
2354,1
2359,0.99000001
2367,0.99000001
2368,1
2371,1
2382,1
2385,1
2388,1
2389,1
2390,1
2392,1
2400,1
2402,1
2404,1
2406,1
2416,1
2424,1
2425,0.99000001
2430,0.99000001
2436,1
2444,1
2450,1
2451,1
2452,1
2453,1
2455,1
2460,1
2479,1
2481,1
2485,1
2486,1
2496,1
2498,1
2501,1
2502,1
2503,1
2513,1
2514,1
2517,1
2519,1
2523,1
2525,1
2528,1
2530,1
2532,1
2534,1
2543,1
2547,0.99000001
2551,1
2553,1
2556,1
2559,1
2565,1
2566,1
2570,1
2573,1
2576,1
2578,0.99000001
2583,0.99000001
2587,1
2590,1
2591,1
2592,1
2593,1
2596,1
2600,1
2606,1
2607,1
2610,1
2618,1
2623,1
2626,1
2629,1
2630,1
2632,1
2635,1
2636,0.99000001
2638,1
2644,1
2647,1
2650,1
2651,1
2655,1
2661,1
2674,1
2678,1
2680,1
2685,1
2690,1
2699,1
2703,1
2707,1
2710,1
2725,1
2735,1
2736,1
2737,1
2740,1
2746,1
2752,1
2753,1
2754,1
2755,1
2756,1
2757,1
2758,1
2766,1
2789,1
2790,1
2791,1
2798,1
2809,1
2811,1
2815,1
2823,1
2824,1
2827,0.99000001
2829,1
2830,1
2832,1
2851,1
2856,1
2859,1
2862,1
2871,1
2872,1
2878,0.99000001
2880,1
2881,1
2887,1
2890,1
2891,1
2896,1
2898,1
2900,1
2903,1
2904,1
2912,1
2917,1
2919,1
2920,1
2921,1
2932,1
2942,1
2950,1
2967,1
2972,1
2974,1
2975,1
2978,0.99000001
2988,1
2994,1
2998,1
3003,1
3005,1
3007,1
3009,1
3011,1
3015,1
3016,1
3019,1
3020,1
3021,1
3025,1
3027,1
3030,1
3031,1
3033,1
3038,1
3040,1
3041,1
3042,1
3048,1
3050,1
3053,1
3062,1
3065,1
3067,1
3069,1
3071,1
3073,1
3082,1
3086,1
3088,1
3091,1
3099,1
3103,1
3107,1
3113,1
3120,1
3122,1
3127,1
3134,1
3137,1
3138,1
3143,1
3144,1
3145,1
3147,1
3150,1
3155,1
3158,1
3159,1
3161,1
3167,1
3177,1
3184,1
3187,1
3188,1
3195,1
3196,1
3197,1
3198,1
3203,1
3206,1
3230,1
3233,1
3235,1
3240,1
3243,1
3244,1
3246,1
3247,1
3254,1
3256,1
3258,1
3267,1
3272,1
3273,1
3279,1
3281,1
3283,1
3285,1
3289,1
3292,1
3296,1
3305,1
3306,1
3307,1
3313,1
3321,1
3325,1
3327,1
3328,1
3329,1
3333,1
3338,1
3345,1
3353,1
3357,1
3361,1
3363,1
3369,1
3372,1
3374,1
3376,1
3378,1
3381,1
3383,1
3386,1
3390,1
3392,1
3398,1
3403,1
3404,1
3408,1
3415,1
3426,1
3429,1
3430,1
3433,1
3438,1
3444,1
3445,1
3449,1
3451,1
3457,1
3458,1
3460,1
3464,1
3471,1
3477,1
3480,1
3486,1
3494,1
3497,1
3499,1
3500,1
3505,1
3506,1
3509,1
3511,1
3512,1
3514,1
3519,1
3529,1
3535,1
3537,1
3538,1
3542,0.99000001
3543,1
3547,1
3549,1
3555,1
3556,1
3559,1
3563,1
3575,1
3580,1
3581,1
3583,1
3592,1
3593,1
3599,1
3600,1
3602,0.99000001
3614,1
3618,1
3620,1
3622,1
3625,1
3628,1
3637,1
3643,1
3645,1
3656,1
3657,1
3663,1
3670,1
3694,1
3695,1
3697,1
3700,1
3702,1
3723,1
3726,1
3730,1
3731,1
3732,1
3734,1
3738,1
3741,1
3743,1
3745,0.99000001
3752,1
3755,1
3756,0.99000001
3759,1
3764,1
3772,1
3776,1
3778,1
3780,1
3781,1
3787,1
3791,1
3793,1
3795,1
3798,1
3807,1
3809,1
3810,0.99000001
3814,1
3819,1
3821,1
3831,1
3833,0.99000001
3835,1
3848,1
3852,0.99000001
3854,1
3864,1
3869,1
3876,1
3879,1
3881,1
3887,1
3894,1
3901,1
3902,1
3903,1
3905,1
3908,1
3910,1
3916,1
3920,1
3921,1
3927,1
3928,1
3929,1
3934,1
3935,1
3939,0.99000001
3950,1
3956,1
3960,1
3962,1
3965,1
3967,1
3973,1
3976,1
3980,1
3984,0.99000001
3986,1
3989,1
3991,1
3995,1
3997,1
3999,1


==> graph/head_validation_accuracy.csv <==
0,0.209999993
10,0.389999986
20,0.75999999
30,0.75
40,0.819999993
50,0.829999983
60,0.930000007
70,0.839999974
80,0.879999995
90,0.949999988
100,0.939999998
110,0.959999979
120,0.949999988
130,0.939999998
140,0.910000026
150,0.920000017
160,0.899999976
170,0.939999998
180,0.959999979
190,0.980000019
200,0.949999988
210,0.930000007
220,0.939999998
230,0.970000029
240,0.99000001
250,0.949999988
260,0.99000001
270,0.980000019
280,0.970000029
290,0.970000029
300,0.959999979
310,0.970000029
320,0.959999979
330,0.959999979
340,0.959999979
350,0.949999988
360,0.949999988
370,0.99000001
380,0.970000029
390,0.99000001
400,0.980000019
410,0.99000001
420,0.949999988
430,0.99000001
440,0.970000029
450,0.99000001
460,0.99000001
470,1
480,0.980000019
490,1
500,1
510,1
520,1
530,1
540,1
550,1
560,1
570,0.99000001
580,0.99000001
590,0.99000001
600,1
610,1
620,0.99000001
630,0.980000019
640,0.99000001
650,1
660,0.980000019
670,1
680,0.980000019
690,0.99000001
700,0.970000029
710,1
720,0.99000001
730,1
740,0.99000001
750,1
760,1
770,1
780,0.99000001
790,1
800,1
810,1
820,0.99000001
830,1
840,1
850,1
860,0.99000001
870,1
880,0.99000001
890,0.970000029
900,1
910,1
920,1
930,0.970000029
940,1
950,0.99000001
960,1
970,0.99000001
980,1
990,1
1000,1
1010,1
1020,1
1030,1
1040,1
1050,1
1060,1
1070,0.99000001
1080,1
1090,0.99000001
1100,0.99000001
1110,1
1120,1
1130,1
1140,0.99000001
1150,1
1160,0.99000001
1170,1
1180,1
1190,1
1200,1
1210,1
1220,1
1230,1
1240,1
1250,1
1260,0.99000001
1270,0.99000001
1280,1
1290,1
1300,0.99000001
1310,1
1320,0.99000001
1330,1
1340,1
1350,1
1360,1
1370,0.99000001
1380,1
1390,0.99000001
1400,1
1410,1
1420,0.99000001
1430,1
1440,0.99000001
1450,1
1460,0.99000001
1470,1
1480,1
1490,0.99000001
1500,1
1510,1
1520,0.99000001
1530,1
1540,1
1550,1
1560,1
1570,1
1580,1
1590,1
1600,1
1610,1
1620,1
1630,0.99000001
1640,1
1650,1
1660,1
1670,0.99000001
1680,1
1690,1
1700,0.99000001
1710,0.970000029
1720,0.980000019
1730,0.99000001
1740,0.99000001
1750,0.99000001
1760,0.99000001
1770,1
1780,0.99000001
1790,1
1800,1
1810,0.980000019
1820,1
1830,0.99000001
1840,1
1850,1
1860,0.99000001
1870,1
1880,0.99000001
1890,1
1900,1
1910,1
1920,1
1930,0.959999979
1940,0.99000001
1950,1
1960,0.99000001
1970,0.980000019
1980,0.99000001
1990,1
2000,1
2010,0.970000029
2020,1
2030,0.959999979
2040,0.99000001
2050,1
2060,1
2070,0.99000001
2080,1
2090,1
2100,1
2110,1
2120,1
2130,1
2140,1
2150,1
2160,1
2170,1
2180,1
2190,0.99000001
2200,1
2210,0.980000019
2220,0.99000001
2230,1
2240,1
2250,1
2260,0.99000001
2270,1
2280,0.99000001
2290,0.99000001
2300,0.99000001
2310,1
2320,1
2330,1
2340,1
2350,1
2360,1
2370,0.99000001
2380,1
2390,0.980000019
2400,1
2410,1
2420,1
2430,1
2440,0.99000001
2450,0.99000001
2460,0.99000001
2470,1
2480,1
2490,1
2500,1
2510,1
2520,1
2530,0.99000001
2540,1
2550,1
2560,0.99000001
2570,1
2580,0.99000001
2590,0.980000019
2600,1
2610,1
2620,0.99000001
2630,0.99000001
2640,1
2650,0.99000001
2660,0.99000001
2670,0.980000019
2680,1
2690,0.99000001
2700,0.99000001
2710,0.980000019
2720,0.99000001
2730,1
2740,0.99000001
2750,1
2760,1
2770,1
2780,1
2790,0.99000001
2800,1
2810,0.99000001
2820,1
2830,0.970000029
2840,1
2850,1
2860,1
2870,1
2880,0.99000001
2890,0.980000019
2900,1
2910,1
2920,1
2930,1
2940,1
2950,0.99000001
2960,1
2970,0.970000029
2980,1
2990,0.99000001
3000,1
3010,0.99000001
3020,0.970000029
3030,1
3040,0.99000001
3050,1
3060,1
3070,1
3080,0.99000001
3090,1
3100,0.99000001
3110,1
3120,0.99000001
3130,0.99000001
3140,1
3150,1
3160,1
3170,1
3180,1
3190,1
3200,1
3210,1
3220,0.980000019
3230,1
3240,0.99000001
3250,0.970000029
3260,0.970000029
3270,1
3280,1
3290,1
3300,0.99000001
3310,1
3320,0.980000019
3330,1
3340,0.980000019
3350,0.99000001
3360,1
3370,1
3380,1
3390,0.99000001
3400,1
3410,0.980000019
3420,1
3430,0.970000029
3440,1
3450,0.99000001
3460,1
3470,1
3480,0.99000001
3490,0.980000019
3500,0.99000001
3510,0.99000001
3520,0.970000029
3530,0.99000001
3540,0.980000019
3550,1
3560,1
3570,0.99000001
3580,1
3590,0.99000001
3600,1
3610,0.99000001
3620,1
3630,1
3640,1
3650,0.99000001
3660,1
3670,0.959999979
3680,1
3690,0.99000001
3700,0.980000019
3710,0.99000001
3720,1
3730,1
3740,1
3750,0.99000001
3760,1
3770,1
3780,1
3790,1
3800,0.99000001
3810,1
3820,0.980000019
3830,0.99000001
3840,1
3850,0.99000001
3860,0.980000019
3870,0.980000019
3880,1
3890,1
3900,1
3910,1
3920,1
3930,0.980000019
3940,1
3950,1
3960,0.99000001
3970,1
3980,0.99000001
3990,0.980000019
3999,0.99000001


==> graph/mnist_accuracy.txt <==
LeNet	0.968085	0.988673
AlexNet	0.922207	0.992471
GoogLeNet	0.855053	0.982676

==> graph/preprocessing_mnist.txt <==
12000	19	48
70000	71	309
140000	128	467
